The impact of pre-supernova feedback and its dependence on environment

Integral field units enable resolved studies of a large number of star-forming regions across entire nearby galaxies, providing insight on the conversion of gas into stars and the feedback from the emerging stellar populations over unprecedented dynamic ranges in terms of spatial scale, star-forming region properties, and environments. We use the VLT/MUSE legacy data set covering the central $35$ arcmin$^{2}$ (${\sim}12$ kpc$^{2}$) of the nearby galaxy NGC 300 to quantify the effect of stellar feedback as a function of the local galactic environment. We extract spectra from emission line regions identified within dendrograms, combine emission line ratios and line widths to distinguish between HII regions, planetary nebulae, and supernova remnants, and compute their ionised gas properties, gas-phase oxygen abundances, and feedback-related pressure terms. For the HII regions, we find that the direct radiation pressure ($P_\mathrm{dir}$) and the pressure of the ionised gas ($P_{HII}$) weakly increase towards larger galactocentric radii, i.e. along the galaxy's (negative) abundance and (positive) extinction gradients. While the increase of $P_{HII}$ with galactocentric radius is likely due to higher photon fluxes from lower-metallicity stellar populations, we find that the increase of $P_\mathrm{dir}$ is likely driven by the combination of higher photon fluxes and enhanced dust content at larger galactocentric radii. In light of the above, we investigate the effect of increased pre-supernova feedback at larger galactocentric distances (lower metallicities and increased dust mass surface density) on the ISM, finding that supernovae at lower metallicities expand into lower-density environments, thereby enhancing the impact of supernova feedback.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
